Evidence from Identified Particles for Active Quark and Gluon Degrees of Freedom

Measurements of intermediate pT (1.5 < pT < 5.0 GeV/c) identified particle distributions in heavy ion collisions at SPS and RHIC energies display striking dependencies on the number of constituent quarks in the corresponding hadron. One finds that elliptic flow at intermediate pT follows a constituent quark scaling law as predicted by models of hadron formation through coalescence. In addition, baryon production is also found to increase with event multiplicity much faster than meson production. The rate of increase is similar for all baryons, and seemingly independent of mass. This indicates that the number of constituent quarks determines the multiplicity dependence of identified hadron production at intermediate pT. We review these measurements and interpret the experimental findings.

==> response.txt <==
The four RHIC experiments reported on their first few years of
analysis in the so-called White Papers published in a common issue of
Nuclear Physics. In the very first sentence of this article, the
author (a member of the STAR collaboration) states that "Physicists at
RHIC have made several unexpected and potentially interesting
observations.” and then quotes only two of those 4 papers. I must
admit I found this to be somewhat offensive and strongly recommend the
author rephrase this introduction.

References to Brahms and Phobos whitepapers were added. Yes I am a
member of the STAR collaboration. It's not clear why the referee is
concerned with this however since these proceedings are not written
for the STAR collaboration. My affiliation with STAR has no bearing on
these proceedings or the talk given at SQM2006 because neither is on
behalf of the Collaboration.

A general comment: As a conference proceedings, this article naturally
includes a considerably quantity of data which is preliminary. There
is nothing wrong with that as long as such data is clearly labeled,
preferably in the figure itself but as a minimum in the caption. This
article did not do that consistently.

All figures except fig 3 are labeled on the figure as preliminary. I
added "Preliminary" to the caption of figure 3.

Figure 1: The lines in the left panel are not explained. The right
panel is referred to as the left panel in the caption. The data is the
right panel is not referenced.

The label is fixed and a reference was added for the data on the
right. The lines on the data points are obviously systematic errors
and are explained in the reference already given. The other lines are
explained in the captions and text.

Page 3, line 2: I’m not sure that ~0.75 qualifies as “nearly 1”.

No change

Page 3, last sentence in 1st paragraph: There are many reason why
p-bar/pi could be large. I think that this statement is a bit overly
broad.

No change. The Argus reference already identified the two reasonable
possibilities why their p/pi is large. Data discussed in this overview
eliminates one of those possibilities. No explanation has been given
in the literature that does not fit in one of the mentioned
possibilities.

Page 3, 2nd Para, line 4: Why not use the Lambda symbol?

OK

None of the data in figure 3 is referenced. The comment in the caption
that the ratio is taken using “hyperons and kaons” does not clearly
indicate what was done. Were all three species of kaons and both
species of hyperons and anti-hyperons used?

Data is from figure 2 but I added references anyway. Changed to
Lambda+antiLambda and KS

Figure 4 caption refers to a yellow band. Will the article be
published in color? (Editor's comment - the article will be printed in
colour online but in B&W in the printed edition, so the authors may
wish to revise this figure to make the data clearer in B&W form.)

It's ok as is.

The author makes several broad statements about the implications of
baryon/meson enhancement and then at the end of section 2 mentions the
puzzle of the same effect being seen at lower energy. From this, it’s
not clear what the author actually believes.

What I "actuallty believe" is stated in the text: "It remains to be
seen if any of the current theoretical interpretations of the baryon
enhancement can explain this lack of energy dependence in the relative
enhancement of baryons." What the referee aparently feels are "broad
statements" in the previous sections were a discussion of the evidence
for quark and gluon degrees of freedom. In this paragraph, I also note
an observation which may not fit with the previously discussed
theoretical models. I think that is a scientifically sound thing to
do.

I could not find in the text, figure, or caption for fig 5 (right) how
much lambda_c enhancement was used in the calculation. Line 7 mentions
the “shape” of some other ratios. Does this mean magnitude as well?
Were the values in figure 1 (right) used?

Yes, it means magnitude as well. More details can be found in the
published reference.

The right panel of figure 5 shows data points with several lines all
of which go close to the data except the one labeled lambda_c. The
figure captions says that the data is “smaller than” any of the lines
while the text says the data “is above the resulting curve”. I don’t
see that either statement is strongly supported by the figure.

The curve labelled "lambda_c" is the lambda_c Raa.

The curve labelled "D0" is D0 Raa.

The curve labeled "decay electron" is decay electron Raa. That is the
curve that should be compared to the data which is labeled "e++e-
PHENIX prelim." I don't think this needs to be made more explicit. No
changes.

I found section 4 particularly opaque. Much of the argument previously
about baryon over meson was based on strange particles but this
section talks about pions and claims a difference between pions and
kaons.

The difference between pion and kaon Rcp is shown in Figure 4. It's an
experimental observation. No change.

Style: The author is inconsistent about whether colliding systems
(Au+Au, p+p, ,etc) are in italics or not.

Fixed

Starting a sentence with a symbol (such as “v_2” on page 3) is
generally not advised.

No change. Quoting from the APS style guide: "Avoid beginning a
sentence with a symbol if the sentence before it has ended with a
symbol or number." Meaning as long as the previous sentence didn't end
with a symbol it's ok to start the next sentence with one.

I thought it was common usage to spell out “figure” when it is the
first word in a sentence.

Changed.

